Kepler K2 observations of the transitional millisecond pulsar PSR J1023+0038

For 80 days in 2017, the Kepler Space Telescope continuously observed the transitional millisecond pulsar system PSR J1023+0038 in its accreting state. We present analyses of the 59 second cadence data, focusing on investigations of the orbital light curve of the irradiated companion star, and of flaring activity in the neutron star's accretion disc. The underlying orbital modulation from the companion star retains a similar amplitude and asymmetric heating profile as seen in previous photometric observations of the system in its radio pulsar state, suggesting that the heating mechanism has not been affected by the state change. We also find tentative evidence that this asymmetry may vary with time. The light curve also exhibits "flickering" activity, evident as short time-scale flux correlations throughout the observations, and periods of rapid mode-switching activity on time scales shorter than the observation cadence. Finally, the system spent 20% of the observations in a flaring state, with the length of these flares varying from 2 minutes up to several hours. The flaring behaviour is consistent with a self-organised criticality mechanism, most likely related to the build up and release of mass at the inner edge of the accretion disc.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
